SPIDR: SDF-based Neural Point Fields for Illumination and Deformation

Neural radiance fields (NeRFs) have recently emerged as a promising approach for 3D reconstruction and novel view synthesis. However, NeRF-based methods encode shape, reflectance, and illumination implicitly and this makes it challenging for users to manipulate these properties in the rendered images explicitly. Existing approaches only enable limited editing of the scene and deformation of the geometry. Furthermore, no existing work enables accurate scene illumination after object deformation. In this work, we introduce SPIDR, a new hybrid neural SDF representation. SPIDR combines point cloud and neural implicit representations to enable the reconstruction of higher quality object surfaces for geometry deformation and lighting estimation. meshes and surfaces for object deformation and lighting estimation. To more accurately capture environment illumination for scene relighting, we propose a novel neural implicit model to learn environment light. To enable more accurate illumination updates after deformation, we use the shadow mapping technique to approximate the light visibility updates caused by geometry editing. We demonstrate the effectiveness of SPIDR in enabling high quality geometry editing with more accurate updates to the illumination of the scene.

==> 000readme.txt <==
These LaTeX source files, when compiled, will produce a fully-anonymized sample article
suitable for submission to the SIGGRAPH and SIGGRAPH Asia conferences. 

Articles to be submitted to the "Journal Papers" track - for publication in the ACM Transactions
On Graphics journal - must be prepared with the "sample-acmtog-SIGGRAPH-submission.tex" file as the
primary LaTeX file.

Articles to be submitted to the "Conference Papers" track - for publication in the SIGGRAPH Conference Proceedings - must be prepared with the "sample-sigconf-SIGGRAPH-submission.tex" file as the primary LaTeX file.

The differences between the two are as follows:

 - the Conference Papers track has a page limit, and the Journal Papers track does not.
 - the Conference Papers track uses the "sigconf" article style, and the Journal Papers
   Track uses the "acmtog" article style.
 - the two tracks have different rights metadata commands.

It is your responsibility to ensure that you are using v1.80 or higher of the "acmart"
class. 

The ACM article class files are available to download from: 
https://www.acm.org/publications/proceedings-template.

The User Guide, which goes into great detail on how to use the "acmart" class, including
a list of the LaTeX packages which need to be installed in order for you to be successful
in using it, is available to download from:
https://www.acm.org/binaries/content/assets/publications/consolidated-tex-template/acmart.pdf

Your formatted article must display the submission ID on the first page, and on each
of the even-numbered pages in the page header, as shown in the sample PDF.
